Performance of missing transverse momentum reconstruction with the ATLAS detector using proton-proton collisions at $\sqrt{s}$ = 13 TeV

The performance of the missing transverse momentum (E$_{T}^{miss}$) reconstruction with the ATLAS detector is evaluated using data collected in proton-proton collisions at the LHC at a center-of-mass energy of 13 TeV in 2015. To reconstruct E$_{T}^{miss}$, fully calibrated electrons, muons, photons, hadronically decaying $\tau$-leptons, and jets reconstructed from calorimeter energy deposits and charged-particle tracks are used. These are combined with the soft hadronic activity measured by reconstructed charged-particle tracks not associated with the hard objects. Possible double counting of contributions from reconstructed charged-particle tracks from the inner detector, energy deposits in the calorimeter, and reconstructed muons from the muon spectrometer is avoided by applying a signal ambiguity resolution procedure which rejects already used signals when combining the various E$_{T}^{miss}$ contributions. The individual terms as well as the overall reconstructed E$_{T}^{miss}$ are evaluated with various performance metrics for scale (linearity), resolution, and sensitivity to the data-taking conditions. The method developed to determine the systematic uncertainties of the E$_{T}^{miss}$ scale and resolution is discussed. Results are shown based on the full 2015 data sample corresponding to an integrated luminosity of 3.2 fb$^{-1}$.

==> Metadata.txt <==
Title: Performance of missing transverse momentum reconstruction with the ATLAS detector using proton--proton collisions at $\sqrt{s}$ = 13 TeV 
Abstract: The performance of the missing transverse momentum (E$_{T}^{miss}$) reconstruction with the ATLAS detector is evaluated using data collected in proton--proton collisions at the LHC at a center-of-mass energy of 13 TeV in 2015. To reconstruct E$_{T}^{miss}$, fully calibrated electrons, muons, photons, hadronically decaying tau-leptons, and jets reconstructed from calorimeter energy deposits and charged-particle tracks are used. These are combined with the soft hadronic activity measured by reconstructed charged-particle tracks not associated with the hard objects. Possible double counting of contributions from reconstructed charged-particle tracks from the inner detector, energy deposits in the calorimeter, and reconstructed muons from the muon spectrometer is avoided by applying a signal ambiguity resolution procedure which rejects already used signals when combining the various E$_{T}^{miss}$ contributions. The individual terms as well as the overall reconstructed E$_{T}^{miss}$ are evaluated with various performance metrics for scale (linearity), resolution, and sensitivity to the data-taking conditions. The method developed to determine the systematic uncertainties of the E$_{T}^{miss}$ scale and resolution is discussed. Results are shown based on the full 2015 data sample corresponding to an integrated luminosity of 3.2 fb$^{-1}$. 
Comments: 65 pages in total, author list starting page 49, 19 figures, 2 tables, submitted to EPJC, All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2016-07/ 
Prepring ID: CERN-EP-2017-274


